Deep SVBRDF Estimation on Real Materials

Recent work has demonstrated that deep learning approaches can successfully be used to recover accurate estimates of the spatially-varying BRDF (SVBRDF) of a surface from as little as a single image. Closer inspection reveals, however, that most approaches in the literature are trained purely on synthetic data, which, while diverse and realistic, is often not representative of the richness of the real world. In this paper, we show that training such networks exclusively on synthetic data is insufficient to achieve adequate results when tested on real data. Our analysis leverages a new dataset of real materials obtained with a novel portable multi-light capture apparatus. Through an extensive series of experiments and with the use of a novel deep learning architecture, we explore two strategies for improving results on real data: finetuning, and a per-material optimization procedure. We show that adapting network weights to real data is of critical importance, resulting in an approach which significantly outperforms previous methods for SVBRDF estimation on real materials. Dataset and code are available at https://lvsn.github.io/real-svbrdf

==> img/l1_ssim_box.csv <==
Material Step,SSIM,L1,Model Type,Model Name,Augmented,Finetuned,Optim Type,SSIM_percentilescore,L1_percentilescore
0,0.11092674732208252,0.04420860856771469,max,Deschaintre,False,False,,34.146341463414636,12.195121951219512
1,0.07019531726837158,0.03530823811888695,max,Deschaintre,False,False,,21.951219512195124,7.317073170731708
2,0.10454273223876953,0.10672115534543991,max,Deschaintre,False,False,,31.70731707317073,43.90243902439025
3,0.09220916032791138,0.13475051522254944,max,Deschaintre,False,False,,26.829268292682926,58.53658536585366
4,0.25811755657196045,0.2696194350719452,max,Deschaintre,False,False,,85.36585365853658,100.0
5,0.1371137499809265,0.17697864770889282,max,Deschaintre,False,False,,39.02439024390244,75.60975609756098
6,0.1777561902999878,0.2182871550321579,max,Deschaintre,False,False,,58.53658536585366,95.1219512195122
7,0.16818392276763916,0.07206784188747406,max,Deschaintre,False,False,,51.21951219512195,19.51219512195122
8,0.1400613784790039,0.10394497960805893,max,Deschaintre,False,False,,43.90243902439025,39.02439024390244
9,0.1379542350769043,0.12965382635593414,max,Deschaintre,False,False,,41.46341463414634,53.65853658536585
10,0.15028595924377441,0.10549912601709366,max,Deschaintre,False,False,,48.78048780487805,41.46341463414634
11,0.14561337232589722,0.12209413200616837,max,Deschaintre,False,False,,46.34146341463415,48.78048780487805
12,0.032937705516815186,0.05369539558887482,max,Deschaintre,False,False,,7.317073170731708,14.634146341463415
13,0.05122673511505127,0.08756843209266663,max,Deschaintre,False,False,,12.195121951219512,24.390243902439025
14,0.06049305200576782,0.09771590679883957,max,Deschaintre,False,False,,19.51219512195122,31.70731707317073
15,0.047738075256347656,0.03760121762752533,max,Deschaintre,False,False,,9.75609756097561,9.75609756097561
16,0.17850488424301147,0.18962746858596802,max,Deschaintre,False,False,,60.97560975609756,82.92682926829268
17,0.16880333423614502,0.18946292996406555,max,Deschaintre,False,False,,53.65853658536585,80.48780487804878
18,0.1867281198501587,0.09932214766740799,max,Deschaintre,False,False,,68.29268292682927,36.58536585365854
19,0.19631308317184448,0.07039802521467209,max,Deschaintre,False,False,,70.73170731707317,17.073170731707318
20,0.24047374725341797,0.21917186677455902,max,Deschaintre,False,False,,75.60975609756098,97.5609756097561
21,0.35493677854537964,0.1846013367176056,max,Deschaintre,False,False,,90.2439024390244,78.04878048780488
22,0.5296275615692139,0.11613631248474121,max,Deschaintre,False,False,,100.0,46.34146341463415
23,0.5140783786773682,0.14168401062488556,max,Deschaintre,False,False,,97.5609756097561,65.85365853658537
24,0.2558463215827942,0.1958465576171875,max,Deschaintre,False,False,,80.48780487804878,85.36585365853658
25,0.25717926025390625,0.20476865768432617,max,Deschaintre,False,False,,82.92682926829268,87.8048780487805
26,0.175295889377594,0.09929772466421127,max,Deschaintre,False,False,,56.09756097560975,34.146341463414636
27,0.2998858690261841,0.0973491296172142,max,Deschaintre,False,False,,87.8048780487805,29.26829268292683
28,0.1797555685043335,0.2177974134683609,max,Deschaintre,False,False,,65.85365853658537,92.6829268292683
29,0.1287630796432495,0.17320924997329712,max,Deschaintre,False,False,,36.58536585365854,73.17073170731707
30,0.015713810920715332,0.08519651740789413,max,Deschaintre,False,False,,4.878048780487805,21.951219512195124
31,0.004002571105957031,0.025414424017071724,max,Deschaintre,False,False,,2.4390243902439024,4.878048780487805
32,0.08574157953262329,0.1614915281534195,max,Deschaintre,False,False,,24.390243902439025,68.29268292682927
33,0.05781048536300659,0.0894169956445694,max,Deschaintre,False,False,,17.073170731707318,26.829268292682926
34,0.09230339527130127,0.13505622744560242,max,Deschaintre,False,False,,29.26829268292683,60.97560975609756
35,0.05165863037109375,0.018111683428287506,max,Deschaintre,False,False,,14.634146341463415,2.4390243902439024
36,0.46150869131088257,0.20644031465053558,max,Deschaintre,False,False,,95.1219512195122,90.2439024390244
37,0.39217841625213623,0.16897723078727722,max,Deschaintre,False,False,,92.6829268292683,70.73170731707317
38,0.2490493655204773,0.1393204778432846,max,Deschaintre,False,False,,78.04878048780488,63.41463414634146
39,0.2067069411277771,0.13462325930595398,max,Deschaintre,False,False,,73.17073170731707,56.09756097560975
40,0.1792055368423462,0.12896089255809784,max,Deschaintre,False,False,,63.41463414634146,51.21951219512195
0,0.06553500890731812,0.14798085391521454,max,Ours,False,False,,51.21951219512195,82.92682926829268
1,0.047751545906066895,0.10102489590644836,max,Ours,False,False,,39.02439024390244,56.09756097560975
2,0.037700116634368896,0.042558036744594574,max,Ours,False,False,,24.390243902439025,12.195121951219512
3,0.03283137083053589,0.024842627346515656,max,Ours,False,False,,21.951219512195124,2.4390243902439024
4,0.04726898670196533,0.06386387348175049,max,Ours,False,False,,36.58536585365854,21.951219512195124
5,0.0327487587928772,0.05182937905192375,max,Ours,False,False,,19.51219512195122,17.073170731707318
6,0.06692153215408325,0.14968445897102356,max,Ours,False,False,,53.65853658536585,87.8048780487805
7,0.06313490867614746,0.17243926227092743,max,Ours,False,False,,48.78048780487805,95.1219512195122
8,0.1069115400314331,0.08866381645202637,max,Ours,False,False,,70.73170731707317,48.78048780487805
9,0.06989258527755737,0.05439062789082527,max,Ours,False,False,,56.09756097560975,19.51219512195122
10,0.16059714555740356,0.13996435701847076,max,Ours,False,False,,90.2439024390244,78.04878048780488
11,0.1040656566619873,0.11058846861124039,max,Ours,False,False,,68.29268292682927,60.97560975609756
12,0.01666557788848877,0.0748421773314476,max,Ours,False,False,,12.195121951219512,39.02439024390244
13,0.012381315231323242,0.03992830589413643,max,Ours,False,False,,9.75609756097561,7.317073170731708
14,0.05815291404724121,0.1643429845571518,max,Ours,False,False,,46.34146341463415,92.6829268292683
15,0.03146624565124512,0.11324196308851242,max,Ours,False,False,,17.073170731707318,65.85365853658537
16,0.03839850425720215,0.08537251502275467,max,Ours,False,False,,29.26829268292683,43.90243902439025
17,0.044759511947631836,0.06395402550697327,max,Ours,False,False,,34.146341463414636,24.390243902439025
18,0.10243332386016846,0.16281965374946594,max,Ours,False,False,,65.85365853658537,90.2439024390244
19,0.11938703060150146,0.13936011493206024,max,Ours,False,False,,80.48780487804878,75.60975609756098
20,0.10806822776794434,0.14205008745193481,max,Ours,False,False,,75.60975609756098,80.48780487804878
21,0.1251612901687622,0.04875306785106659,max,Ours,False,False,,82.92682926829268,14.634146341463415
22,0.31085699796676636,0.18730676174163818,max,Ours,False,False,,100.0,97.5609756097561
23,0.2821428179740906,0.13321273028850555,max,Ours,False,False,,97.5609756097561,73.17073170731707
24,0.09333145618438721,0.10071530193090439,max,Ours,False,False,,63.41463414634146,51.21951219512195
25,0.08507078886032104,0.06404586136341095,max,Ours,False,False,,58.53658536585366,26.829268292682926
26,0.1281105875968933,0.230448916554451,max,Ours,False,False,,85.36585365853658,100.0
27,0.10748755931854248,0.14960165321826935,max,Ours,False,False,,73.17073170731707,85.36585365853658
28,0.04919695854187012,0.08605488389730453,max,Ours,False,False,,41.46341463414634,46.34146341463415
29,0.04423397779464722,0.06433386355638504,max,Ours,False,False,,31.70731707317073,29.26829268292683
30,0.009149312973022461,0.07461131364107132,max,Ours,False,False,,4.878048780487805,36.58536585365854
31,0.003228604793548584,0.029529985040426254,max,Ours,False,False,,2.4390243902439024,4.878048780487805
32,0.02222377061843872,0.042158737778663635,max,Ours,False,False,,14.634146341463415,9.75609756097561
33,0.011445760726928711,0.0732392892241478,max,Ours,False,False,,7.317073170731708,34.146341463414636
34,0.05482715368270874,0.12610895931720734,max,Ours,False,False,,43.90243902439025,70.73170731707317
35,0.038255393505096436,0.11258052289485931,max,Ours,False,False,,26.829268292682926,63.41463414634146
36,0.2553707957267761,0.07825766503810883,max,Ours,False,False,,95.1219512195122,41.46341463414634
37,0.16480976343154907,0.07002751529216766,max,Ours,False,False,,92.6829268292683,31.70731707317073
38,0.15203702449798584,0.12306984513998032,max,Ours,False,False,,87.8048780487805,68.29268292682927
39,0.118327796459198,0.11042826622724533,max,Ours,False,False,,78.04878048780488,58.53658536585366
40,0.08555848896503448,0.10095568746328354,max,Ours,False,False,,60.97560975609756,53.65853658536585
0,0.06010550260543823,0.14313898980617523,reg,Ours,False,False,,46.34146341463415,92.6829268292683
1,0.04324543476104736,0.09175847470760345,reg,Ours,False,False,,41.46341463414634,60.97560975609756
2,0.039183080196380615,0.05351954698562622,reg,Ours,False,False,,31.70731707317073,9.75609756097561
3,0.03417849540710449,0.03505096212029457,reg,Ours,False,False,,19.51219512195122,4.878048780487805
4,0.03846263885498047,0.05831640213727951,reg,Ours,False,False,,29.26829268292683,12.195121951219512
5,0.03647506237030029,0.060993898659944534,reg,Ours,False,False,,26.829268292682926,17.073170731707318
6,0.10192340612411499,0.10506812483072281,reg,Ours,False,False,,70.73170731707317,80.48780487804878
7,0.03534591197967529,0.1045607179403305,reg,Ours,False,False,,21.951219512195124,75.60975609756098
8,0.08083796501159668,0.09642603993415833,reg,Ours,False,False,,60.97560975609756,65.85365853658537
9,0.06012320518493652,0.0701104924082756,reg,Ours,False,False,,48.78048780487805,31.70731707317073
10,0.22485923767089844,0.14857669174671173,reg,Ours,False,False,,100.0,97.5609756097561
11,0.1022481918334961,0.11398347467184067,reg,Ours,False,False,,73.17073170731707,87.8048780487805
12,0.014504313468933105,0.06576675921678543,reg,Ours,False,False,,12.195121951219512,24.390243902439025
13,0.010156631469726562,0.03948353976011276,reg,Ours,False,False,,9.75609756097561,7.317073170731708
14,0.07276278734207153,0.16427913308143616,reg,Ours,False,False,,53.65853658536585,100.0
15,0.04245865345001221,0.11043450981378555,reg,Ours,False,False,,34.146341463414636,82.92682926829268
16,0.10673117637634277,0.0910189300775528,reg,Ours,False,False,,78.04878048780488,58.53658536585366
17,0.05823802947998047,0.06820282340049744,reg,Ours,False,False,,43.90243902439025,29.26829268292683
18,0.09918129444122314,0.08749327808618546,reg,Ours,False,False,,68.29268292682927,53.65853658536585
19,0.10639041662216187,0.0997212827205658,reg,Ours,False,False,,75.60975609756098,70.73170731707317
20,0.10792595148086548,0.07523683458566666,reg,Ours,False,False,,80.48780487804878,34.146341463414636
21,0.12651556730270386,0.061507921665906906,reg,Ours,False,False,,87.8048780487805,19.51219512195122
22,0.1929430365562439,0.10476087033748627,reg,Ours,False,False,,95.1219512195122,78.04878048780488
23,0.22460705041885376,0.10113774240016937,reg,Ours,False,False,,97.5609756097561,73.17073170731707
24,0.11400383710861206,0.1126515343785286,reg,Ours,False,False,,85.36585365853658,85.36585365853658
25,0.1293007731437683,0.07693194597959518,reg,Ours,False,False,,90.2439024390244,36.58536585365854
26,0.0978819727897644,0.14456118643283844,reg,Ours,False,False,,65.85365853658537,95.1219512195122
27,0.08632552623748779,0.13263089954853058,reg,Ours,False,False,,63.41463414634146,90.2439024390244
28,0.03631484508514404,0.08350742608308792,reg,Ours,False,False,,24.390243902439025,46.34146341463415
29,0.04296082258224487,0.06684684753417969,reg,Ours,False,False,,39.02439024390244,26.829268292682926
30,0.006884574890136719,0.0643293485045433,reg,Ours,False,False,,4.878048780487805,21.951219512195124
31,0.003195643424987793,0.03399592638015747,reg,Ours,False,False,,2.4390243902439024,2.4390243902439024
32,0.022256195545196533,0.08396521210670471,reg,Ours,False,False,,14.634146341463415,48.78048780487805
33,0.00975799560546875,0.05996406078338623,reg,Ours,False,False,,7.317073170731708,14.634146341463415
34,0.0427781343460083,0.09716808795928955,reg,Ours,False,False,,36.58536585365854,68.29268292682927
35,0.030150294303894043,0.09254483133554459,reg,Ours,False,False,,17.073170731707318,63.41463414634146
36,0.13011431694030762,0.08654098957777023,reg,Ours,False,False,,92.6829268292683,51.21951219512195
37,0.1120673418045044,0.07886046916246414,reg,Ours,False,False,,82.92682926829268,39.02439024390244
38,0.07686012983322144,0.0832308828830719,reg,Ours,False,False,,58.53658536585366,43.90243902439025
39,0.06898391246795654,0.08072236180305481,reg,Ours,False,False,,51.21951219512195,41.46341463414634
40,0.07573099434375763,0.08822499215602875,reg,Ours,False,False,,56.09756097560975,56.09756097560975
0,0.04766303300857544,0.03046182170510292,max,OursFine,False,True,,63.41463414634146,73.17073170731707
1,0.04808086156845093,0.035914428532123566,max,OursFine,False,True,,65.85365853658537,78.04878048780488
2,0.032969772815704346,0.057436611503362656,max,OursFine,False,True,,51.21951219512195,97.5609756097561
3,0.028313517570495605,0.05792185291647911,max,OursFine,False,True,,46.34146341463415,100.0
4,0.02245098352432251,0.031105922535061836,max,OursFine,False,True,,36.58536585365854,75.60975609756098
5,0.01648634672164917,0.023544374853372574,max,OursFine,False,True,,24.390243902439025,58.53658536585366
6,0.018038630485534668,0.013950535096228123,max,OursFine,False,True,,26.829268292682926,17.073170731707318
7,0.016424059867858887,0.01318825501948595,max,OursFine,False,True,,21.951219512195124,14.634146341463415
8,0.06565982103347778,0.02754395641386509,max,OursFine,False,True,,78.04878048780488,63.41463414634146
9,0.054363369941711426,0.02018030360341072,max,OursFine,False,True,,73.17073170731707,46.34146341463415
10,0.07424068450927734,0.020595015957951546,max,OursFine,False,True,,85.36585365853658,48.78048780487805
11,0.0704072117805481,0.017646171152591705,max,OursFine,False,True,,80.48780487804878,34.146341463414636
12,0.0060842037200927734,0.01441839151084423,max,OursFine,False,True,,12.195121951219512,19.51219512195122
13,0.004841983318328857,0.00938289426267147,max,OursFine,False,True,,7.317073170731708,4.878048780487805
14,0.013773143291473389,0.016921482980251312,max,OursFine,False,True,,17.073170731707318,29.26829268292683
15,0.015196919441223145,0.01650358736515045,max,OursFine,False,True,,19.51219512195122,21.951219512195124
16,0.020924866199493408,0.01295387838035822,max,OursFine,False,True,,34.146341463414636,9.75609756097561
17,0.019902944564819336,0.013149029575288296,max,OursFine,False,True,,31.70731707317073,12.195121951219512
18,0.03156334161758423,0.021805306896567345,max,OursFine,False,True,,48.78048780487805,51.21951219512195
19,0.033660888671875,0.029409024864435196,max,OursFine,False,True,,53.65853658536585,70.73170731707317
20,0.07833236455917358,0.02314888872206211,max,OursFine,False,True,,87.8048780487805,56.09756097560975
21,0.10550224781036377,0.028104616329073906,max,OursFine,False,True,,92.6829268292683,65.85365853658537
22,0.16089266538619995,0.05140632018446922,max,OursFine,False,True,,97.5609756097561,92.6829268292683
23,0.1670892834663391,0.04572644084692001,max,OursFine,False,True,,100.0,87.8048780487805
24,0.045179903507232666,0.019880106672644615,max,OursFine,False,True,,58.53658536585366,41.46341463414634
25,0.04400402307510376,0.02304660715162754,max,OursFine,False,True,,56.09756097560975,53.65853658536585
26,0.051405131816864014,0.04015425592660904,max,OursFine,False,True,,68.29268292682927,80.48780487804878
27,0.05217009782791138,0.029107630252838135,max,OursFine,False,True,,70.73170731707317,68.29268292682927
28,0.02505195140838623,0.016905225813388824,max,OursFine,False,True,,41.46341463414634,26.829268292682926
29,0.026525795459747314,0.017384150996804237,max,OursFine,False,True,,43.90243902439025,31.70731707317073
30,0.003029048442840576,0.010299714282155037,max,OursFine,False,True,,4.878048780487805,7.317073170731708
31,0.00153350830078125,0.006653121206909418,max,OursFine,False,True,,2.4390243902439024,2.4390243902439024
32,0.010337591171264648,0.02005651965737343,max,OursFine,False,True,,14.634146341463415,43.90243902439025
33,0.005481421947479248,0.01670035347342491,max,OursFine,False,True,,9.75609756097561,24.390243902439025
34,0.018896281719207764,0.018320614472031593,max,OursFine,False,True,,29.26829268292683,39.02439024390244
35,0.02433997392654419,0.018009105697274208,max,OursFine,False,True,,39.02439024390244,36.58536585365854
36,0.11608082056045532,0.0412990003824234,max,OursFine,False,True,,95.1219512195122,82.92682926829268
37,0.09414714574813843,0.04323061555624008,max,OursFine,False,True,,90.2439024390244,85.36585365853658
38,0.07340973615646362,0.04909263923764229,max,OursFine,False,True,,82.92682926829268,90.2439024390244
39,0.06543701887130737,0.055730290710926056,max,OursFine,False,True,,75.60975609756098,95.1219512195122
40,0.04524731636047363,0.026457229629158974,max,OursFine,False,True,,60.97560975609756,60.97560975609756
0,0.07420021295547485,0.032282475382089615,reg,OursFine,False,True,,87.8048780487805,73.17073170731707
1,0.04721325635910034,0.03386400267481804,reg,OursFine,False,True,,70.73170731707317,78.04878048780488
2,0.03279006481170654,0.048154328018426895,reg,OursFine,False,True,,48.78048780487805,90.2439024390244
3,0.025993525981903076,0.04367765039205551,reg,OursFine,False,True,,46.34146341463415,85.36585365853658
4,0.018753886222839355,0.018401138484477997,reg,OursFine,False,True,,39.02439024390244,56.09756097560975
5,0.01385796070098877,0.01128256507217884,reg,OursFine,False,True,,24.390243902439025,19.51219512195122
6,0.017756640911102295,0.01796393096446991,reg,OursFine,False,True,,36.58536585365854,51.21951219512195
7,0.01773589849472046,0.009993678890168667,reg,OursFine,False,True,,34.146341463414636,7.317073170731708
8,0.05680292844772339,0.013906734064221382,reg,OursFine,False,True,,78.04878048780488,36.58536585365854
9,0.044553518295288086,0.011515182442963123,reg,OursFine,False,True,,65.85365853658537,24.390243902439025
10,0.06393688917160034,0.016875900328159332,reg,OursFine,False,True,,82.92682926829268,46.34146341463415
11,0.05464446544647217,0.014437993057072163,reg,OursFine,False,True,,73.17073170731707,39.02439024390244
12,0.0054770708084106445,0.011167091317474842,reg,OursFine,False,True,,12.195121951219512,14.634146341463415
13,0.004054248332977295,0.010052528232336044,reg,OursFine,False,True,,7.317073170731708,9.75609756097561
14,0.012382209300994873,0.010294650681316853,reg,OursFine,False,True,,17.073170731707318,12.195121951219512
15,0.01290905475616455,0.01643330790102482,reg,OursFine,False,True,,19.51219512195122,43.90243902439025
16,0.017538785934448242,0.011408512480556965,reg,OursFine,False,True,,31.70731707317073,21.951219512195124
17,0.01669710874557495,0.013567243702709675,reg,OursFine,False,True,,29.26829268292683,31.70731707317073
18,0.041549861431121826,0.013722026720643044,reg,OursFine,False,True,,51.21951219512195,34.146341463414636
19,0.041896045207977295,0.018047716468572617,reg,OursFine,False,True,,53.65853658536585,53.65853658536585
20,0.07016372680664062,0.022044027224183083,reg,OursFine,False,True,,85.36585365853658,63.41463414634146
21,0.09650909900665283,0.023445315659046173,reg,OursFine,False,True,,90.2439024390244,65.85365853658537
22,0.1379234790802002,0.044615402817726135,reg,OursFine,False,True,,95.1219512195122,87.8048780487805
23,0.17507398128509521,0.03520366549491882,reg,OursFine,False,True,,100.0,80.48780487804878
24,0.04314899444580078,0.01937025971710682,reg,OursFine,False,True,,56.09756097560975,58.53658536585366
25,0.04492980241775513,0.017857316881418228,reg,OursFine,False,True,,68.29268292682927,48.78048780487805
26,0.04404383897781372,0.03620569780468941,reg,OursFine,False,True,,60.97560975609756,82.92682926829268
27,0.043880462646484375,0.031736183911561966,reg,OursFine,False,True,,58.53658536585366,70.73170731707317
28,0.02382725477218628,0.012552345171570778,reg,OursFine,False,True,,41.46341463414634,29.26829268292683
29,0.024817049503326416,0.01168834138661623,reg,OursFine,False,True,,43.90243902439025,26.829268292682926
30,0.002670586109161377,0.008846493437886238,reg,OursFine,False,True,,4.878048780487805,4.878048780487805
31,0.0011827349662780762,0.008739680983126163,reg,OursFine,False,True,,2.4390243902439024,2.4390243902439024
32,0.01009601354598999,0.020512346178293228,reg,OursFine,False,True,,14.634146341463415,60.97560975609756
33,0.005313098430633545,0.03380432352423668,reg,OursFine,False,True,,9.75609756097561,75.60975609756098
34,0.016586601734161377,0.01578150875866413,reg,OursFine,False,True,,26.829268292682926,41.46341463414634
35,0.013217270374298096,0.011183849535882473,reg,OursFine,False,True,,21.951219512195124,17.073170731707318
36,0.14952325820922852,0.05406377092003822,reg,OursFine,False,True,,97.5609756097561,92.6829268292683
37,0.13093918561935425,0.05575580149888992,reg,OursFine,False,True,,92.6829268292683,95.1219512195122
38,0.06272059679031372,0.06700616329908371,reg,OursFine,False,True,,80.48780487804878,97.5609756097561
39,0.05672168731689453,0.07031651586294174,reg,OursFine,False,True,,75.60975609756098,100.0
40,0.04435081034898758,0.024444442242383957,reg,OursFine,False,True,,63.41463414634146,68.29268292682927
0,0.03962475061416626,0.025336086750030518,max,OursFineVgg,False,True,,58.53658536585366,46.34146341463415
1,0.04434967041015625,0.028728706762194633,max,OursFineVgg,False,True,,65.85365853658537,56.09756097560975
2,0.02974998950958252,0.06573715806007385,max,OursFineVgg,False,True,,51.21951219512195,100.0
3,0.02811068296432495,0.06346937268972397,max,OursFineVgg,False,True,,46.34146341463415,92.6829268292683
4,0.02765423059463501,0.05670257285237312,max,OursFineVgg,False,True,,43.90243902439025,90.2439024390244
5,0.019052624702453613,0.04567798227071762,max,OursFineVgg,False,True,,26.829268292682926,85.36585365853658
6,0.020352065563201904,0.009687868878245354,max,OursFineVgg,False,True,,29.26829268292683,7.317073170731708
7,0.01864868402481079,0.00852175708860159,max,OursFineVgg,False,True,,24.390243902439025,4.878048780487805
8,0.05643272399902344,0.03018047846853733,max,OursFineVgg,False,True,,80.48780487804878,60.97560975609756
9,0.04823195934295654,0.02577001228928566,max,OursFineVgg,False,True,,73.17073170731707,48.78048780487805
10,0.06368309259414673,0.02046244591474533,max,OursFineVgg,False,True,,85.36585365853658,34.146341463414636
11,0.05818992853164673,0.014211771078407764,max,OursFineVgg,False,True,,82.92682926829268,12.195121951219512
12,0.006134152412414551,0.017826836556196213,max,OursFineVgg,False,True,,12.195121951219512,26.829268292682926
13,0.004112958908081055,0.015017085708677769,max,OursFineVgg,False,True,,7.317073170731708,21.951219512195124
14,0.01275855302810669,0.014624633826315403,max,OursFineVgg,False,True,,19.51219512195122,17.073170731707318
15,0.01226276159286499,0.014213125221431255,max,OursFineVgg,False,True,,17.073170731707318,14.634146341463415
16,0.02337414026260376,0.02634265273809433,max,OursFineVgg,False,True,,36.58536585365854,51.21951219512195
17,0.02135181427001953,0.015399747528135777,max,OursFineVgg,False,True,,31.70731707317073,24.390243902439025
18,0.02953571081161499,0.021698836237192154,max,OursFineVgg,False,True,,48.78048780487805,39.02439024390244
19,0.03235095739364624,0.03340502828359604,max,OursFineVgg,False,True,,53.65853658536585,70.73170731707317
20,0.06846827268600464,0.025084393098950386,max,OursFineVgg,False,True,,87.8048780487805,43.90243902439025
21,0.09568518400192261,0.030835125595331192,max,OursFineVgg,False,True,,92.6829268292683,65.85365853658537
22,0.11801677942276001,0.035232238471508026,max,OursFineVgg,False,True,,97.5609756097561,73.17073170731707
23,0.14391249418258667,0.042720623314380646,max,OursFineVgg,False,True,,100.0,82.92682926829268
24,0.04081469774246216,0.02723393402993679,max,OursFineVgg,False,True,,63.41463414634146,53.65853658536585
25,0.03756195306777954,0.03144516795873642,max,OursFineVgg,False,True,,56.09756097560975,68.29268292682927
26,0.046728312969207764,0.06436056643724442,max,OursFineVgg,False,True,,70.73170731707317,95.1219512195122
27,0.044618308544158936,0.040146354585886,max,OursFineVgg,False,True,,68.29268292682927,75.60975609756098
28,0.02584075927734375,0.01812904141843319,max,OursFineVgg,False,True,,41.46341463414634,31.70731707317073
29,0.024981796741485596,0.0147469537332654,max,OursFineVgg,False,True,,39.02439024390244,19.51219512195122
30,0.0031239986419677734,0.011196156963706017,max,OursFineVgg,False,True,,4.878048780487805,9.75609756097561
31,0.0012688040733337402,0.0059039718471467495,max,OursFineVgg,False,True,,2.4390243902439024,2.4390243902439024
32,0.01105952262878418,0.017921682447195053,max,OursFineVgg,False,True,,14.634146341463415,29.26829268292683
33,0.005411267280578613,0.021694200113415718,max,OursFineVgg,False,True,,9.75609756097561,36.58536585365854
34,0.022380590438842773,0.030597932636737823,max,OursFineVgg,False,True,,34.146341463414636,63.41463414634146
35,0.016561925411224365,0.023245811462402344,max,OursFineVgg,False,True,,21.951219512195124,41.46341463414634
36,0.11172115802764893,0.05001704767346382,max,OursFineVgg,False,True,,95.1219512195122,87.8048780487805
37,0.08777385950088501,0.04102850705385208,max,OursFineVgg,False,True,,90.2439024390244,80.48780487804878
38,0.05182427167892456,0.040329281240701675,max,OursFineVgg,False,True,,78.04878048780488,78.04878048780488
39,0.04849708080291748,0.06478694826364517,max,OursFineVgg,False,True,,75.60975609756098,97.5609756097561
40,0.04005531221628189,0.02974175289273262,max,OursFineVgg,False,True,,60.97560975609756,58.53658536585366
0,0.04658806324005127,0.03382131829857826,reg,OursFineVgg,False,True,,70.73170731707317,73.17073170731707
1,0.03915363550186157,0.023874258622527122,reg,OursFineVgg,False,True,,60.97560975609756,51.21951219512195
2,0.030061721801757812,0.04866401478648186,reg,OursFineVgg,False,True,,48.78048780487805,87.8048780487805
3,0.025339782238006592,0.04905939847230911,reg,OursFineVgg,False,True,,41.46341463414634,90.2439024390244
4,0.023840129375457764,0.040520213544368744,reg,OursFineVgg,False,True,,36.58536585365854,85.36585365853658
5,0.016283869743347168,0.02813461795449257,reg,OursFineVgg,False,True,,21.951219512195124,63.41463414634146
6,0.026108860969543457,0.03100266121327877,reg,OursFineVgg,False,True,,46.34146341463415,68.29268292682927
7,0.02095431089401245,0.026159290224313736,reg,OursFineVgg,False,True,,31.70731707317073,58.53658536585366
8,0.06171882152557373,0.018904587253928185,reg,OursFineVgg,False,True,,82.92682926829268,39.02439024390244
9,0.047283172607421875,0.011546177789568901,reg,OursFineVgg,False,True,,73.17073170731707,4.878048780487805
10,0.06512850522994995,0.017507223412394524,reg,OursFineVgg,False,True,,85.36585365853658,31.70731707317073
11,0.058564603328704834,0.015127456746995449,reg,OursFineVgg,False,True,,78.04878048780488,19.51219512195122
12,0.005975484848022461,0.01796603389084339,reg,OursFineVgg,False,True,,9.75609756097561,36.58536585365854
13,0.0039893388748168945,0.01360186655074358,reg,OursFineVgg,False,True,,7.317073170731708,12.195121951219512
14,0.01292353868484497,0.01726500689983368,reg,OursFineVgg,False,True,,19.51219512195122,29.26829268292683
15,0.012121200561523438,0.013716227374970913,reg,OursFineVgg,False,True,,14.634146341463415,14.634146341463415
16,0.01952052116394043,0.013457085005939007,reg,OursFineVgg,False,True,,26.829268292682926,9.75609756097561
17,0.016806721687316895,0.012554619461297989,reg,OursFineVgg,False,True,,24.390243902439025,7.317073170731708
18,0.030767858028411865,0.017609620466828346,reg,OursFineVgg,False,True,,51.21951219512195,34.146341463414636
19,0.031243205070495605,0.016120579093694687,reg,OursFineVgg,False,True,,53.65853658536585,26.829268292682926
20,0.07647258043289185,0.021553391590714455,reg,OursFineVgg,False,True,,87.8048780487805,46.34146341463415
21,0.0989542007446289,0.0240170955657959,reg,OursFineVgg,False,True,,90.2439024390244,53.65853658536585
22,0.13584309816360474,0.03975038230419159,reg,OursFineVgg,False,True,,97.5609756097561,82.92682926829268
23,0.16191744804382324,0.03348387032747269,reg,OursFineVgg,False,True,,100.0,70.73170731707317
24,0.038427770137786865,0.026695840060710907,reg,OursFineVgg,False,True,,58.53658536585366,60.97560975609756
25,0.034750401973724365,0.02135312929749489,reg,OursFineVgg,False,True,,56.09756097560975,43.90243902439025
26,0.042409658432006836,0.03665529191493988,reg,OursFineVgg,False,True,,68.29268292682927,78.04878048780488
27,0.04074031114578247,0.03916795551776886,reg,OursFineVgg,False,True,,63.41463414634146,80.48780487804878
28,0.025543630123138428,0.015270188450813293,reg,OursFineVgg,False,True,,43.90243902439025,21.951219512195124
29,0.025031089782714844,0.013915317133069038,reg,OursFineVgg,False,True,,39.02439024390244,17.073170731707318
30,0.0028974413871765137,0.011287015862762928,reg,OursFineVgg,False,True,,4.878048780487805,2.4390243902439024
31,0.0013461709022521973,0.0156181575730443,reg,OursFineVgg,False,True,,2.4390243902439024,24.390243902439025
32,0.01240319013595581,0.02579950913786888,reg,OursFineVgg,False,True,,17.073170731707318,56.09756097560975
33,0.006335020065307617,0.03479248657822609,reg,OursFineVgg,False,True,,12.195121951219512,75.60975609756098
34,0.022687256336212158,0.01899852603673935,reg,OursFineVgg,False,True,,34.146341463414636,41.46341463414634
35,0.019957423210144043,0.022266238927841187,reg,OursFineVgg,False,True,,29.26829268292683,48.78048780487805
36,0.10804599523544312,0.05425208806991577,reg,OursFineVgg,False,True,,95.1219512195122,92.6829268292683
37,0.10465770959854126,0.07461782544851303,reg,OursFineVgg,False,True,,92.6829268292683,97.5609756097561
38,0.058386385440826416,0.060835566371679306,reg,OursFineVgg,False,True,,75.60975609756098,95.1219512195122
39,0.05986231565475464,0.09829524904489517,reg,OursFineVgg,False,True,,80.48780487804878,100.0
40,0.04177605360746384,0.028880933299660683,reg,OursFineVgg,False,True,,65.85365853658537,65.85365853658537
0,0.034392356872558594,0.017087478190660477,max,OursOptim0,False,False,Optim0,60.97560975609756,78.04878048780488
1,0.027144551277160645,0.009556238539516926,max,OursOptim0,False,False,Optim0,46.34146341463415,26.829268292682926
2,0.028749167919158936,0.016230428591370583,max,OursOptim0,False,False,Optim0,53.65853658536585,75.60975609756098
3,0.022509455680847168,0.007839413359761238,max,OursOptim0,False,False,Optim0,36.58536585365854,14.634146341463415
4,0.022870361804962158,0.010284223593771458,max,OursOptim0,False,False,Optim0,39.02439024390244,31.70731707317073
5,0.01664555072784424,0.007887665182352066,max,OursOptim0,False,False,Optim0,24.390243902439025,17.073170731707318
6,0.02337855100631714,0.007889533415436745,max,OursOptim0,False,False,Optim0,41.46341463414634,19.51219512195122
7,0.018451035022735596,0.007069920655339956,max,OursOptim0,False,False,Optim0,29.26829268292683,12.195121951219512
8,0.05774128437042236,0.015564150176942348,max,OursOptim0,False,False,Optim0,82.92682926829268,70.73170731707317
9,0.04641932249069214,0.010816450230777264,max,OursOptim0,False,False,Optim0,75.60975609756098,36.58536585365854
10,0.06697970628738403,0.01465534046292305,max,OursOptim0,False,False,Optim0,90.2439024390244,63.41463414634146
11,0.05733656883239746,0.010912297293543816,max,OursOptim0,False,False,Optim0,80.48780487804878,39.02439024390244
12,0.00588679313659668,0.01209298986941576,max,OursOptim0,False,False,Optim0,12.195121951219512,43.90243902439025
13,0.003650665283203125,0.004790037404745817,max,OursOptim0,False,False,Optim0,7.317073170731708,7.317073170731708
14,0.013140559196472168,0.012372361496090889,max,OursOptim0,False,False,Optim0,19.51219512195122,46.34146341463415
15,0.01183098554611206,0.004849129822105169,max,OursOptim0,False,False,Optim0,17.073170731707318,9.75609756097561
16,0.020996272563934326,0.010951942764222622,max,OursOptim0,False,False,Optim0,31.70731707317073,41.46341463414634
17,0.017702102661132812,0.010199169628322124,max,OursOptim0,False,False,Optim0,26.829268292682926,29.26829268292683
18,0.03065478801727295,0.013399635441601276,max,OursOptim0,False,False,Optim0,58.53658536585366,58.53658536585366
19,0.029034078121185303,0.012907951138913631,max,OursOptim0,False,False,Optim0,56.09756097560975,53.65853658536585
20,0.06385070085525513,0.019830254837870598,max,OursOptim0,False,False,Optim0,87.8048780487805,85.36585365853658
21,0.08119118213653564,0.01992170885205269,max,OursOptim0,False,False,Optim0,95.1219512195122,87.8048780487805
22,0.11181944608688354,0.01928054355084896,max,OursOptim0,False,False,Optim0,97.5609756097561,80.48780487804878
23,0.1283995509147644,0.019763430580496788,max,OursOptim0,False,False,Optim0,100.0,82.92682926829268
24,0.03678429126739502,0.022163281217217445,max,OursOptim0,False,False,Optim0,70.73170731707317,95.1219512195122
25,0.028623878955841064,0.025254128500819206,max,OursOptim0,False,False,Optim0,51.21951219512195,97.5609756097561
26,0.04063147306442261,0.01255778782069683,max,OursOptim0,False,False,Optim0,73.17073170731707,51.21951219512195
27,0.03462940454483032,0.008981402963399887,max,OursOptim0,False,False,Optim0,63.41463414634146,24.390243902439025
28,0.027320444583892822,0.016209479421377182,max,OursOptim0,False,False,Optim0,48.78048780487805,73.17073170731707
29,0.02555137872695923,0.014291422441601753,max,OursOptim0,False,False,Optim0,43.90243902439025,60.97560975609756
30,0.0031525492668151855,0.010558969341218472,max,OursOptim0,False,False,Optim0,4.878048780487805,34.146341463414636
31,0.0011889934539794922,0.003488754155114293,max,OursOptim0,False,False,Optim0,2.4390243902439024,2.4390243902439024
32,0.011422991752624512,0.012438906356692314,max,OursOptim0,False,False,Optim0,14.634146341463415,48.78048780487805
33,0.0049301981925964355,0.004630448762327433,max,OursOptim0,False,False,Optim0,9.75609756097561,4.878048780487805
34,0.021563827991485596,0.015107518993318081,max,OursOptim0,False,False,Optim0,34.146341463414636,65.85365853658537
35,0.015777766704559326,0.008737382479012012,max,OursOptim0,False,False,Optim0,21.951219512195124,21.951219512195124
36,0.07447654008865356,0.020599938929080963,max,OursOptim0,False,False,Optim0,92.6829268292683,90.2439024390244
37,0.060135722160339355,0.015319849364459515,max,OursOptim0,False,False,Optim0,85.36585365853658,68.29268292682927
38,0.046949803829193115,0.026773856952786446,max,OursOptim0,False,False,Optim0,78.04878048780488,100.0
39,0.03579521179199219,0.020848749205470085,max,OursOptim0,False,False,Optim0,68.29268292682927,92.6829268292683
40,0.03524273633956909,0.013352854177355766,max,OursOptim0,False,False,Optim0,65.85365853658537,56.09756097560975
0,0.03288692235946655,0.016598127782344818,reg,OursOptim0,False,False,Optim0,60.97560975609756,80.48780487804878
1,0.026437222957611084,0.009629570879042149,reg,OursOptim0,False,False,Optim0,46.34146341463415,31.70731707317073
2,0.02912825345993042,0.015263465233147144,reg,OursOptim0,False,False,Optim0,53.65853658536585,63.41463414634146
3,0.021451950073242188,0.0076181464828550816,reg,OursOptim0,False,False,Optim0,34.146341463414636,14.634146341463415
4,0.02206122875213623,0.009105566889047623,reg,OursOptim0,False,False,Optim0,39.02439024390244,26.829268292682926
5,0.01612555980682373,0.007812323048710823,reg,OursOptim0,False,False,Optim0,24.390243902439025,17.073170731707318
6,0.022116124629974365,0.007306963205337524,reg,OursOptim0,False,False,Optim0,41.46341463414634,12.195121951219512
7,0.017956078052520752,0.009565972723066807,reg,OursOptim0,False,False,Optim0,29.26829268292683,29.26829268292683
8,0.05812728404998779,0.01566345803439617,reg,OursOptim0,False,False,Optim0,82.92682926829268,68.29268292682927
9,0.05088818073272705,0.015226905234158039,reg,OursOptim0,False,False,Optim0,78.04878048780488,60.97560975609756
10,0.06242877244949341,0.013258504681289196,reg,OursOptim0,False,False,Optim0,90.2439024390244,51.21951219512195
11,0.05346107482910156,0.008231893181800842,reg,OursOptim0,False,False,Optim0,80.48780487804878,19.51219512195122
12,0.005730748176574707,0.011379976756870747,reg,OursOptim0,False,False,Optim0,12.195121951219512,41.46341463414634
13,0.0035148262977600098,0.004955929238349199,reg,OursOptim0,False,False,Optim0,7.317073170731708,9.75609756097561
14,0.012988507747650146,0.013469650410115719,reg,OursOptim0,False,False,Optim0,19.51219512195122,53.65853658536585
15,0.01156848669052124,0.004787244834005833,reg,OursOptim0,False,False,Optim0,17.073170731707318,7.317073170731708
16,0.020797312259674072,0.010938950814306736,reg,OursOptim0,False,False,Optim0,31.70731707317073,36.58536585365854
17,0.01695990562438965,0.009781775064766407,reg,OursOptim0,False,False,Optim0,26.829268292682926,34.146341463414636
18,0.0312005877494812,0.014163345098495483,reg,OursOptim0,False,False,Optim0,56.09756097560975,56.09756097560975
19,0.033512771129608154,0.016517840325832367,reg,OursOptim0,False,False,Optim0,63.41463414634146,75.60975609756098
20,0.061605632305145264,0.017239486798644066,reg,OursOptim0,False,False,Optim0,87.8048780487805,82.92682926829268
21,0.08305907249450684,0.02367105521261692,reg,OursOptim0,False,False,Optim0,95.1219512195122,97.5609756097561
22,0.11300545930862427,0.01761162281036377,reg,OursOptim0,False,False,Optim0,97.5609756097561,85.36585365853658
23,0.12845468521118164,0.01967625878751278,reg,OursOptim0,False,False,Optim0,100.0,87.8048780487805
24,0.03480231761932373,0.021852662786841393,reg,OursOptim0,False,False,Optim0,68.29268292682927,92.6829268292683
25,0.02743464708328247,0.016580531373620033,reg,OursOptim0,False,False,Optim0,51.21951219512195,78.04878048780488
26,0.0396464467048645,0.011905846185982227,reg,OursOptim0,False,False,Optim0,73.17073170731707,43.90243902439025
27,0.03177684545516968,0.008420484140515327,reg,OursOptim0,False,False,Optim0,58.53658536585366,21.951219512195124
28,0.027099192142486572,0.016058357432484627,reg,OursOptim0,False,False,Optim0,48.78048780487805,73.17073170731707
29,0.024474143981933594,0.014631127007305622,reg,OursOptim0,False,False,Optim0,43.90243902439025,58.53658536585366
30,0.003121674060821533,0.011203042231500149,reg,OursOptim0,False,False,Optim0,4.878048780487805,39.02439024390244
31,0.001149296760559082,0.0031827278435230255,reg,OursOptim0,False,False,Optim0,2.4390243902439024,2.4390243902439024
32,0.011229515075683594,0.012194299139082432,reg,OursOptim0,False,False,Optim0,14.634146341463415,46.34146341463415
33,0.004794418811798096,0.004355985205620527,reg,OursOptim0,False,False,Optim0,9.75609756097561,4.878048780487805
34,0.021505355834960938,0.015556037425994873,reg,OursOptim0,False,False,Optim0,36.58536585365854,65.85365853658537
35,0.015327215194702148,0.009085648693144321,reg,OursOptim0,False,False,Optim0,21.951219512195124,24.390243902439025
36,0.07697272300720215,0.022489942610263824,reg,OursOptim0,False,False,Optim0,92.6829268292683,95.1219512195122
37,0.05931609869003296,0.01603158377110958,reg,OursOptim0,False,False,Optim0,85.36585365853658,70.73170731707317
38,0.04661494493484497,0.026568224653601646,reg,OursOptim0,False,False,Optim0,75.60975609756098,100.0
39,0.03432738780975342,0.020520571619272232,reg,OursOptim0,False,False,Optim0,65.85365853658537,90.2439024390244
40,0.034876469522714615,0.013252777978777885,reg,OursOptim0,False,False,Optim0,70.73170731707317,48.78048780487805
0,0.03341472148895264,0.01703965663909912,max,OursFineOptim0,False,True,Optim0,60.97560975609756,75.60975609756098
1,0.026637732982635498,0.00954658817499876,max,OursFineOptim0,False,True,Optim0,48.78048780487805,26.829268292682926
2,0.02733367681503296,0.016129467636346817,max,OursFineOptim0,False,True,Optim0,53.65853658536585,73.17073170731707
3,0.02173668146133423,0.007962321862578392,max,OursFineOptim0,False,True,Optim0,36.58536585365854,19.51219512195122
4,0.022868037223815918,0.009277393110096455,max,OursFineOptim0,False,True,Optim0,39.02439024390244,21.951219512195124
5,0.016432881355285645,0.007321182172745466,max,OursFineOptim0,False,True,Optim0,24.390243902439025,14.634146341463415
6,0.02305072546005249,0.007499332074075937,max,OursFineOptim0,False,True,Optim0,41.46341463414634,17.073170731707318
7,0.01811617612838745,0.006442143116146326,max,OursFineOptim0,False,True,Optim0,29.26829268292683,12.195121951219512
8,0.05577903985977173,0.015225071460008621,max,OursFineOptim0,False,True,Optim0,82.92682926829268,65.85365853658537
9,0.04612845182418823,0.01064587477594614,max,OursFineOptim0,False,True,Optim0,75.60975609756098,34.146341463414636
10,0.06385284662246704,0.018633367493748665,max,OursFineOptim0,False,True,Optim0,90.2439024390244,82.92682926829268
11,0.053220510482788086,0.014402303844690323,max,OursFineOptim0,False,True,Optim0,80.48780487804878,60.97560975609756
12,0.0058591365814208984,0.011921624653041363,max,OursFineOptim0,False,True,Optim0,12.195121951219512,46.34146341463415
13,0.0036401748657226562,0.004338184371590614,max,OursFineOptim0,False,True,Optim0,7.317073170731708,4.878048780487805
14,0.012952029705047607,0.011709787882864475,max,OursFineOptim0,False,True,Optim0,19.51219512195122,43.90243902439025
15,0.010652720928192139,0.004343860782682896,max,OursFineOptim0,False,True,Optim0,14.634146341463415,7.317073170731708
16,0.02082747220993042,0.01102057658135891,max,OursFineOptim0,False,True,Optim0,31.70731707317073,41.46341463414634
17,0.017013967037200928,0.00983906164765358,max,OursFineOptim0,False,True,Optim0,26.829268292682926,29.26829268292683
18,0.028271138668060303,0.01316775195300579,max,OursFineOptim0,False,True,Optim0,58.53658536585366,56.09756097560975
19,0.025581538677215576,0.010965405032038689,max,OursFineOptim0,False,True,Optim0,46.34146341463415,39.02439024390244
20,0.061143457889556885,0.019072698429226875,max,OursFineOptim0,False,True,Optim0,87.8048780487805,87.8048780487805
21,0.0806383490562439,0.020544400438666344,max,OursFineOptim0,False,True,Optim0,95.1219512195122,92.6829268292683
22,0.10579490661621094,0.018052227795124054,max,OursFineOptim0,False,True,Optim0,97.5609756097561,80.48780487804878
23,0.12444627285003662,0.019010428339242935,max,OursFineOptim0,False,True,Optim0,100.0,85.36585365853658
24,0.03544890880584717,0.01979435421526432,max,OursFineOptim0,False,True,Optim0,68.29268292682927,90.2439024390244
25,0.027555882930755615,0.01737556792795658,max,OursFineOptim0,False,True,Optim0,56.09756097560975,78.04878048780488
26,0.037305593490600586,0.012009705416858196,max,OursFineOptim0,False,True,Optim0,73.17073170731707,48.78048780487805
27,0.034974634647369385,0.009913344867527485,max,OursFineOptim0,False,True,Optim0,65.85365853658537,31.70731707317073
28,0.027321279048919678,0.015320736914873123,max,OursFineOptim0,False,True,Optim0,51.21951219512195,68.29268292682927
29,0.02529972791671753,0.013265824876725674,max,OursFineOptim0,False,True,Optim0,43.90243902439025,58.53658536585366
30,0.0032016634941101074,0.010815190151333809,max,OursFineOptim0,False,True,Optim0,4.878048780487805,36.58536585365854
31,0.0012038350105285645,0.0033162026666104794,max,OursFineOptim0,False,True,Optim0,2.4390243902439024,2.4390243902439024
32,0.011296272277832031,0.01250921655446291,max,OursFineOptim0,False,True,Optim0,17.073170731707318,51.21951219512195
33,0.004830896854400635,0.004434351809322834,max,OursFineOptim0,False,True,Optim0,9.75609756097561,9.75609756097561
34,0.021416783332824707,0.015085105784237385,max,OursFineOptim0,False,True,Optim0,34.146341463414636,63.41463414634146
35,0.015538334846496582,0.00930469948798418,max,OursFineOptim0,False,True,Optim0,21.951219512195124,24.390243902439025
36,0.0770719051361084,0.02125760354101658,max,OursFineOptim0,False,True,Optim0,92.6829268292683,95.1219512195122
37,0.05891776084899902,0.015787990763783455,max,OursFineOptim0,False,True,Optim0,85.36585365853658,70.73170731707317
38,0.047938525676727295,0.026969261467456818,max,OursFineOptim0,False,True,Optim0,78.04878048780488,100.0
39,0.03562450408935547,0.021274710074067116,max,OursFineOptim0,False,True,Optim0,70.73170731707317,97.5609756097561
40,0.03425847738981247,0.013063614256680012,max,OursFineOptim0,False,True,Optim0,63.41463414634146,53.65853658536585
0,0.042377471923828125,0.01614556647837162,reg,OursFineOptim0,False,True,Optim0,70.73170731707317,73.17073170731707
1,0.034878432750701904,0.009290838614106178,reg,OursFineOptim0,False,True,Optim0,60.97560975609756,29.26829268292683
2,0.02810847759246826,0.015502744354307652,reg,OursFineOptim0,False,True,Optim0,51.21951219512195,68.29268292682927
3,0.02169567346572876,0.007762665394693613,reg,OursFineOptim0,False,True,Optim0,36.58536585365854,17.073170731707318
4,0.022289931774139404,0.008863764815032482,reg,OursFineOptim0,False,True,Optim0,39.02439024390244,21.951219512195124
5,0.015930354595184326,0.0068469601683318615,reg,OursFineOptim0,False,True,Optim0,24.390243902439025,12.195121951219512
6,0.022436857223510742,0.007068593520671129,reg,OursFineOptim0,False,True,Optim0,41.46341463414634,14.634146341463415
7,0.017386019229888916,0.008642693050205708,reg,OursFineOptim0,False,True,Optim0,29.26829268292683,19.51219512195122
8,0.05523872375488281,0.014520983211696148,reg,OursFineOptim0,False,True,Optim0,82.92682926829268,63.41463414634146
9,0.044479548931121826,0.010511800646781921,reg,OursFineOptim0,False,True,Optim0,75.60975609756098,36.58536585365854
10,0.06405693292617798,0.018619099631905556,reg,OursFineOptim0,False,True,Optim0,87.8048780487805,82.92682926829268
11,0.05171734094619751,0.015887344256043434,reg,OursFineOptim0,False,True,Optim0,78.04878048780488,70.73170731707317
12,0.005736231803894043,0.011436442844569683,reg,OursFineOptim0,False,True,Optim0,12.195121951219512,41.46341463414634
13,0.003445744514465332,0.004504803102463484,reg,OursFineOptim0,False,True,Optim0,7.317073170731708,9.75609756097561
14,0.012289047241210938,0.011591191403567791,reg,OursFineOptim0,False,True,Optim0,19.51219512195122,43.90243902439025
15,0.010368525981903076,0.004385358188301325,reg,OursFineOptim0,False,True,Optim0,14.634146341463415,7.317073170731708
16,0.020036160945892334,0.010587602853775024,reg,OursFineOptim0,False,True,Optim0,34.146341463414636,39.02439024390244
17,0.01666712760925293,0.009385127574205399,reg,OursFineOptim0,False,True,Optim0,26.829268292682926,31.70731707317073
18,0.030125737190246582,0.012765348888933659,reg,OursFineOptim0,False,True,Optim0,56.09756097560975,56.09756097560975
19,0.028676331043243408,0.014338069595396519,reg,OursFineOptim0,False,True,Optim0,53.65853658536585,60.97560975609756
20,0.06199759244918823,0.019353846088051796,reg,OursFineOptim0,False,True,Optim0,85.36585365853658,87.8048780487805
21,0.08126026391983032,0.020855167880654335,reg,OursFineOptim0,False,True,Optim0,90.2439024390244,90.2439024390244
22,0.1051633358001709,0.018278494477272034,reg,OursFineOptim0,False,True,Optim0,95.1219512195122,80.48780487804878
23,0.12499415874481201,0.019104354083538055,reg,OursFineOptim0,False,True,Optim0,100.0,85.36585365853658
24,0.035701096057891846,0.017457429319620132,reg,OursFineOptim0,False,True,Optim0,63.41463414634146,78.04878048780488
25,0.027964353561401367,0.016314486041665077,reg,OursFineOptim0,False,True,Optim0,48.78048780487805,75.60975609756098
26,0.03941071033477783,0.011967059224843979,reg,OursFineOptim0,False,True,Optim0,68.29268292682927,46.34146341463415
27,0.034223854541778564,0.00919198989868164,reg,OursFineOptim0,False,True,Optim0,58.53658536585366,26.829268292682926
28,0.026112735271453857,0.012576540000736713,reg,OursFineOptim0,False,True,Optim0,46.34146341463415,53.65853658536585
29,0.024729490280151367,0.012005013413727283,reg,OursFineOptim0,False,True,Optim0,43.90243902439025,48.78048780487805
30,0.0031157732009887695,0.009983791969716549,reg,OursFineOptim0,False,True,Optim0,4.878048780487805,34.146341463414636
31,0.0011309385299682617,0.003220531390979886,reg,OursFineOptim0,False,True,Optim0,2.4390243902439024,2.4390243902439024
32,0.011311650276184082,0.012105087749660015,reg,OursFineOptim0,False,True,Optim0,17.073170731707318,51.21951219512195
33,0.004798233509063721,0.004307799972593784,reg,OursFineOptim0,False,True,Optim0,9.75609756097561,4.878048780487805
34,0.019800186157226562,0.014286463148891926,reg,OursFineOptim0,False,True,Optim0,31.70731707317073,58.53658536585366
35,0.013869941234588623,0.009167161770164967,reg,OursFineOptim0,False,True,Optim0,21.951219512195124,24.390243902439025
36,0.12467658519744873,0.049939896911382675,reg,OursFineOptim0,False,True,Optim0,97.5609756097561,100.0
37,0.10274749994277954,0.04852938652038574,reg,OursFineOptim0,False,True,Optim0,92.6829268292683,97.5609756097561
38,0.053149521350860596,0.03709053993225098,reg,OursFineOptim0,False,True,Optim0,80.48780487804878,92.6829268292683
39,0.04436790943145752,0.04068601876497269,reg,OursFineOptim0,False,True,Optim0,73.17073170731707,95.1219512195122
40,0.03721166402101517,0.015126952901482582,reg,OursFineOptim0,False,True,Optim0,65.85365853658537,65.85365853658537


==> img/l1_ssim_vgg_box_synthetic.csv <==
Material Step,SSIM,L1,VGG,Model Type,Model Name,Augmented,Finetuned,Optim Type,SSIM_percentilescore,L1_percentilescore,VGG_percentilescore
0,0.4019829034805298,0.15421181917190552,0.8134705424308777,Maxpool,Deschaintre,False,False,,69.23076923076923,58.97435897435897,0.0
1,0.2794812321662903,0.10602667182683945,0.7154042720794678,Maxpool,Deschaintre,False,False,,43.58974358974359,33.333333333333336,0.0
2,0.237906813621521,0.17883527278900146,0.5300790071487427,Maxpool,Deschaintre,False,False,,30.76923076923077,79.48717948717949,0.0
3,0.15366661548614502,0.06441204994916916,0.6232991218566895,Maxpool,Deschaintre,False,False,,12.820512820512821,5.128205128205129,0.0
4,0.16838103532791138,0.1348341554403305,0.5370426177978516,Maxpool,Deschaintre,False,False,,17.94871794871795,48.717948717948715,0.0
5,0.3188428282737732,0.15988601744174957,1.1253483295440674,Maxpool,Deschaintre,False,False,,48.717948717948715,66.66666666666667,0.0
6,0.33014845848083496,0.26851847767829895,0.934808611869812,Maxpool,Deschaintre,False,False,,53.84615384615385,97.43589743589743,0.0
7,0.14974910020828247,0.09335441142320633,0.4874815344810486,Maxpool,Deschaintre,False,False,,10.256410256410257,15.384615384615385,0.0
8,0.23888862133026123,0.20438656210899353,0.7476912140846252,Maxpool,Deschaintre,False,False,,33.333333333333336,89.74358974358974,0.0
9,0.23281627893447876,0.06064091995358467,0.8202087879180908,Maxpool,Deschaintre,False,False,,28.205128205128204,2.5641025641025643,0.0
10,0.26786965131759644,0.15981854498386383,0.6515734195709229,Maxpool,Deschaintre,False,False,,41.02564102564103,64.1025641025641,0.0
11,0.5887796878814697,0.0987909808754921,0.8313148617744446,Maxpool,Deschaintre,False,False,,87.17948717948718,23.076923076923077,0.0
12,0.22668784856796265,0.10381773114204407,0.8692421913146973,Maxpool,Deschaintre,False,False,,25.641025641025642,25.641025641025642,0.0
13,0.32690852880477905,0.3565937578678131,0.35810911655426025,Maxpool,Deschaintre,False,False,,51.282051282051285,100.0,2.5641025641025643
14,0.20808619260787964,0.0879659429192543,1.1721460819244385,Maxpool,Deschaintre,False,False,,23.076923076923077,12.820512820512821,0.0
15,0.648690938949585,0.16388796269893646,1.7750946283340454,Maxpool,Deschaintre,False,False,,92.3076923076923,69.23076923076923,0.0
16,0.3324497938156128,0.1311347484588623,0.8759400248527527,Maxpool,Deschaintre,False,False,,56.41025641025641,41.02564102564103,0.0
17,0.5547804236412048,0.2021031528711319,1.2858269214630127,Maxpool,Deschaintre,False,False,,84.61538461538461,87.17948717948718,0.0
18,0.15427464246749878,0.10385451465845108,1.0571701526641846,Maxpool,Deschaintre,False,False,,15.384615384615385,28.205128205128204,0.0
19,0.1267338991165161,0.09743044525384903,0.7761756181716919,Maxpool,Deschaintre,False,False,,7.6923076923076925,20.512820512820515,0.0
20,0.6176113486289978,0.20080336928367615,1.5006378889083862,Maxpool,Deschaintre,False,False,,89.74358974358974,84.61538461538461,0.0
21,0.24857676029205322,0.13225474953651428,1.2245863676071167,Maxpool,Deschaintre,False,False,,35.8974358974359,46.15384615384615,0.0
22,0.548432469367981,0.17969118058681488,1.3153314590454102,Maxpool,Deschaintre,False,False,,82.05128205128206,82.05128205128206,0.0
23,0.2804625630378723,0.17775993049144745,0.5061449408531189,Maxpool,Deschaintre,False,False,,46.15384615384615,76.92307692307692,0.0
24,0.17905890941619873,0.1544819176197052,0.5625728368759155,Maxpool,Deschaintre,False,False,,20.512820512820515,61.53846153846154,0.0
25,0.04318726062774658,0.10511638969182968,0.31837761402130127,Maxpool,Deschaintre,False,False,,2.5641025641025643,30.76923076923077,0.0
26,0.07034236192703247,0.15105868875980377,0.37296319007873535,Maxpool,Deschaintre,False,False,,5.128205128205129,56.41025641025641,0.0
27,0.3969064950942993,0.08373551815748215,0.7687355279922485,Maxpool,Deschaintre,False,False,,66.66666666666667,7.6923076923076925,0.0
28,0.33524519205093384,0.08640708774328232,0.8175737857818604,Maxpool,Deschaintre,False,False,,58.97435897435897,10.256410256410257,0.0
29,0.701309084892273,0.16483630239963531,1.273850679397583,Maxpool,Deschaintre,False,False,,97.43589743589743,71.7948717948718,0.0
30,0.42982417345046997,0.1299942284822464,1.0694260597229004,Maxpool,Deschaintre,False,False,,71.7948717948718,38.46153846153846,0.0
31,0.6622549295425415,0.2515820860862732,1.221327543258667,Maxpool,Deschaintre,False,False,,94.87179487179488,94.87179487179488,0.0
32,0.47237616777420044,0.17110101878643036,1.2552037239074707,Maxpool,Deschaintre,False,False,,74.35897435897436,74.35897435897436,0.0
33,0.47616392374038696,0.24662065505981445,1.1683704853057861,Maxpool,Deschaintre,False,False,,76.92307692307692,92.3076923076923,0.0
34,0.26019543409347534,0.09578052163124084,1.0791841745376587,Maxpool,Deschaintre,False,False,,38.46153846153846,17.94871794871795,0.0
35,0.5142604112625122,0.1162312850356102,1.2024929523468018,Maxpool,Deschaintre,False,False,,79.48717948717949,35.8974358974359,0.0
36,0.7419881224632263,0.14141857624053955,0.9303068518638611,Maxpool,Deschaintre,False,False,,100.0,51.282051282051285,0.0
37,0.3405786156654358,0.13222411274909973,0.7583436369895935,Maxpool,Deschaintre,False,False,,61.53846153846154,43.58974358974359,0.0
38,0.34910261631011963,0.14872635900974274,0.9034962058067322,Maxpool,Deschaintre,False,False,,64.1025641025641,53.84615384615385,0.0
0,0.44545382261276245,0.15756140649318695,1.4193470478057861,Maxpool,Gao,False,False,,64.1025641025641,30.76923076923077,0.0
1,0.31974828243255615,0.18238194286823273,1.2629507780075073,Maxpool,Gao,False,False,,38.46153846153846,71.7948717948718,0.0
2,0.311229944229126,0.17347685992717743,1.0962259769439697,Maxpool,Gao,False,False,,35.8974358974359,43.58974358974359,0.0
3,0.2088315486907959,0.17845088243484497,0.5693111419677734,Maxpool,Gao,False,False,,12.820512820512821,64.1025641025641,0.0
4,0.18658971786499023,0.03874756395816803,0.8478389978408813,Maxpool,Gao,False,False,,7.6923076923076925,2.5641025641025643,0.0
5,0.20455753803253174,0.112235888838768,0.8234646320343018,Maxpool,Gao,False,False,,10.256410256410257,15.384615384615385,0.0
6,0.24564522504806519,0.08852449059486389,1.0400744676589966,Maxpool,Gao,False,False,,20.512820512820515,7.6923076923076925,0.0
7,0.21598297357559204,0.16600055992603302,0.5534133315086365,Maxpool,Gao,False,False,,17.94871794871795,38.46153846153846,0.0
8,0.3810642957687378,0.09921084344387054,1.0108675956726074,Maxpool,Gao,False,False,,51.282051282051285,10.256410256410257,0.0
9,0.38656938076019287,0.1880759596824646,1.2587575912475586,Maxpool,Gao,False,False,,53.84615384615385,79.48717948717949,0.0
10,0.4115506410598755,0.19036626815795898,1.3502122163772583,Maxpool,Gao,False,False,,61.53846153846154,84.61538461538461,0.0
11,0.564863920211792,0.20640915632247925,1.092315435409546,Maxpool,Gao,False,False,,82.05128205128206,94.87179487179488,0.0
12,0.44755953550338745,0.18454575538635254,1.3423855304718018,Maxpool,Gao,False,False,,66.66666666666667,76.92307692307692,0.0
13,0.2973024249076843,0.1290162354707718,0.8896476626396179,Maxpool,Gao,False,False,,28.205128205128204,17.94871794871795,0.0
14,0.3622981905937195,0.17089758813381195,1.5007970333099365,Maxpool,Gao,False,False,,46.15384615384615,41.02564102564103,0.0
15,0.7431660890579224,0.17858216166496277,1.8117024898529053,Maxpool,Gao,False,False,,92.3076923076923,66.66666666666667,0.0
16,0.29534024000167847,0.17702896893024445,1.0273783206939697,Maxpool,Gao,False,False,,25.641025641025642,56.41025641025641,0.0
17,0.8505437970161438,0.20421941578388214,1.696470022201538,Maxpool,Gao,False,False,,97.43589743589743,92.3076923076923,0.0
18,0.3888784646987915,0.175495445728302,1.4286983013153076,Maxpool,Gao,False,False,,56.41025641025641,53.84615384615385,0.0
19,0.3374443054199219,0.17836162447929382,1.3387336730957031,Maxpool,Gao,False,False,,43.58974358974359,61.53846153846154,0.0
20,0.3351280093193054,0.14855565130710602,1.3631935119628906,Maxpool,Gao,False,False,,41.02564102564103,23.076923076923077,0.0
21,0.6153441667556763,0.19937385618686676,1.7590315341949463,Maxpool,Gao,False,False,,84.61538461538461,89.74358974358974,0.0
22,0.8571062088012695,0.2177266776561737,1.7593584060668945,Maxpool,Gao,False,False,,100.0,97.43589743589743,0.0
23,0.6588951349258423,0.17906971275806427,1.0787107944488525,Maxpool,Gao,False,False,,89.74358974358974,69.23076923076923,0.0
24,0.2616650462150574,0.1033577099442482,0.9937818050384521,Maxpool,Gao,False,False,,23.076923076923077,12.820512820512821,0.0
25,0.028151631355285645,0.0718056932091713,0.35348400473594666,Maxpool,Gao,False,False,,2.5641025641025643,5.128205128205129,0.0
26,0.07420796155929565,0.1615484207868576,0.3848770260810852,Maxpool,Gao,False,False,,5.128205128205129,33.333333333333336,0.0
27,0.4622059464454651,0.15304690599441528,0.9745913743972778,Maxpool,Gao,False,False,,69.23076923076923,28.205128205128204,0.0
28,0.48390817642211914,0.15028807520866394,1.0368671417236328,Maxpool,Gao,False,False,,74.35897435897436,25.641025641025642,0.0
29,0.6253308057785034,0.17796356976032257,1.3360099792480469,Maxpool,Gao,False,False,,87.17948717948718,58.97435897435897,0.0
30,0.47619181871414185,0.18326357007026672,1.4865925312042236,Maxpool,Gao,False,False,,71.7948717948718,74.35897435897436,0.0
31,0.5053882002830505,0.1752646267414093,1.419773817062378,Maxpool,Gao,False,False,,76.92307692307692,51.282051282051285,0.0
32,0.2987510561943054,0.17432168126106262,1.258457064628601,Maxpool,Gao,False,False,,30.76923076923077,48.717948717948715,0.0
33,0.20935475826263428,0.13864262402057648,1.1372957229614258,Maxpool,Gao,False,False,,15.384615384615385,20.512820512820515,0.0
34,0.5070704817771912,0.1736437827348709,1.5734899044036865,Maxpool,Gao,False,False,,79.48717948717949,46.15384615384615,0.0
35,0.37861770391464233,0.18890507519245148,1.100703477859497,Maxpool,Gao,False,False,,48.717948717948715,82.05128205128206,0.0
36,0.828462541103363,0.23929241299629211,1.4879189729690552,Maxpool,Gao,False,False,,94.87179487179488,100.0,0.0
37,0.308046817779541,0.19353456795215607,1.2072927951812744,Maxpool,Gao,False,False,,33.333333333333336,87.17948717948718,0.0
38,0.4083801507949829,0.1633998155593872,1.1861059665679932,Maxpool,Gao,False,False,,58.97435897435897,35.8974358974359,0.0
0,0.029858052730560303,0.0344381146132946,0.32899677753448486,Maxpool,Ours,False,False,,20.512820512820515,15.384615384615385,0.0
1,0.024411320686340332,0.08300016075372696,0.2926112413406372,Maxpool,Ours,False,False,,12.820512820512821,48.717948717948715,0.0
2,0.013891875743865967,0.016160978004336357,0.22747983038425446,Maxpool,Ours,False,False,,5.128205128205129,5.128205128205129,0.0
3,0.12128651142120361,0.09838667511940002,0.499777615070343,Maxpool,Ours,False,False,,64.1025641025641,53.84615384615385,0.0
4,0.10012924671173096,0.027077754959464073,0.6261743307113647,Maxpool,Ours,False,False,,48.717948717948715,10.256410256410257,0.0
5,0.025373220443725586,0.021710220724344254,0.443147748708725,Maxpool,Ours,False,False,,15.384615384615385,7.6923076923076925,0.0
6,0.044861018657684326,0.028340071439743042,0.49929213523864746,Maxpool,Ours,False,False,,25.641025641025642,12.820512820512821,0.0
7,0.2542686462402344,0.19733023643493652,0.5954371690750122,Maxpool,Ours,False,False,,87.17948717948718,87.17948717948718,2.5641025641025643
8,0.15604466199874878,0.052586060017347336,0.587866485118866,Maxpool,Ours,False,False,,71.7948717948718,28.205128205128204,0.0
9,0.04541122913360596,0.10331331193447113,0.4200280010700226,Maxpool,Ours,False,False,,28.205128205128204,56.41025641025641,0.0
10,0.31431472301483154,0.12200774252414703,0.7291851043701172,Maxpool,Ours,False,False,,94.87179487179488,66.66666666666667,0.0
11,0.16628628969192505,0.1475081741809845,0.5359708070755005,Maxpool,Ours,False,False,,74.35897435897436,74.35897435897436,0.0
12,0.0561792254447937,0.10604941099882126,0.4976232945919037,Maxpool,Ours,False,False,,30.76923076923077,61.53846153846154,0.0
13,0.010308384895324707,0.0875926986336708,0.16592922806739807,Maxpool,Ours,False,False,,2.5641025641025643,51.282051282051285,0.0
14,0.06232112646102905,0.06527843326330185,0.95814448595047,Maxpool,Ours,False,False,,33.333333333333336,38.46153846153846,0.0
15,0.38897818326950073,0.2560027837753296,1.153336763381958,Maxpool,Ours,False,False,,97.43589743589743,100.0,12.820512820512821
16,0.29298263788223267,0.18498679995536804,0.9356479644775391,Maxpool,Ours,False,False,,92.3076923076923,84.61538461538461,2.5641025641025643
17,0.08008688688278198,0.06746387481689453,0.6865384578704834,Maxpool,Ours,False,False,,41.02564102564103,41.02564102564103,0.0
18,0.1077878475189209,0.20187360048294067,1.0417001247406006,Maxpool,Ours,False,False,,56.41025641025641,89.74358974358974,2.5641025641025643
19,0.10505759716033936,0.20397554337978363,0.8385959267616272,Maxpool,Ours,False,False,,51.282051282051285,92.3076923076923,2.5641025641025643
20,0.21688830852508545,0.06334368139505386,0.8910937309265137,Maxpool,Ours,False,False,,82.05128205128206,30.76923076923077,0.0
21,0.14070147275924683,0.2400500327348709,0.8033464550971985,Maxpool,Ours,False,False,,69.23076923076923,97.43589743589743,10.256410256410257
22,0.06454098224639893,0.03616933897137642,0.6986563801765442,Maxpool,Ours,False,False,,35.8974358974359,17.94871794871795,0.0
23,0.026969075202941895,0.011133121326565742,0.2269836664199829,Maxpool,Ours,False,False,,17.94871794871795,2.5641025641025643,0.0
24,0.10741686820983887,0.07776522636413574,0.5189284682273865,Maxpool,Ours,False,False,,53.84615384615385,46.15384615384615,0.0
25,0.023029983043670654,0.042374856770038605,0.24705590307712555,Maxpool,Ours,False,False,,10.256410256410257,20.512820512820515,0.0
26,0.015956878662109375,0.05251641944050789,0.23781704902648926,Maxpool,Ours,False,False,,7.6923076923076925,25.641025641025642,0.0
27,0.09068173170089722,0.10853317379951477,0.41566935181617737,Maxpool,Ours,False,False,,43.58974358974359,64.1025641025641,0.0
28,0.07901066541671753,0.04282581806182861,0.4483361840248108,Maxpool,Ours,False,False,,38.46153846153846,23.076923076923077,0.0
29,0.5240494012832642,0.20475445687770844,1.0303146839141846,Maxpool,Ours,False,False,,100.0,94.87179487179488,2.5641025641025643
30,0.2125573754310608,0.16953881084918976,0.7266303300857544,Maxpool,Ours,False,False,,79.48717948717949,79.48717948717949,2.5641025641025643
31,0.29096728563308716,0.18457995355129242,0.8414658308029175,Maxpool,Ours,False,False,,89.74358974358974,82.05128205128206,2.5641025641025643
32,0.24195104837417603,0.15667660534381866,0.8716002106666565,Maxpool,Ours,False,False,,84.61538461538461,76.92307692307692,0.0
33,0.09483295679092407,0.06943084299564362,0.7664012908935547,Maxpool,Ours,False,False,,46.15384615384615,43.58974358974359,0.0
34,0.11087626218795776,0.13996930420398712,0.8321352601051331,Maxpool,Ours,False,False,,61.53846153846154,71.7948717948718,0.0
35,0.19901585578918457,0.06395243108272552,0.6465204358100891,Maxpool,Ours,False,False,,76.92307692307692,33.333333333333336,0.0
36,0.10986083745956421,0.06484568119049072,0.5709940195083618,Maxpool,Ours,False,False,,58.97435897435897,35.8974358974359,0.0
37,0.03803664445877075,0.12895260751247406,0.33435672521591187,Maxpool,Ours,False,False,,23.076923076923077,69.23076923076923,0.0
38,0.13124164938926697,0.10427618026733398,0.609783947467804,Maxpool,Ours,False,False,,66.66666666666667,58.97435897435897,0.0
0,0.029896199703216553,0.0399060994386673,0.34427329897880554,Regular,Ours,False,False,,15.384615384615385,12.820512820512821,0.0
1,0.024740397930145264,0.09399432688951492,0.2801242470741272,Regular,Ours,False,False,,10.256410256410257,51.282051282051285,0.0
2,0.014666855335235596,0.0623333603143692,0.19365090131759644,Regular,Ours,False,False,,7.6923076923076925,30.76923076923077,0.0
3,0.10090512037277222,0.09287353605031967,0.48267510533332825,Regular,Ours,False,False,,43.58974358974359,46.15384615384615,0.0
4,0.19854724407196045,0.042350947856903076,0.6983128786087036,Regular,Ours,False,False,,82.05128205128206,17.94871794871795,0.0
5,0.01414555311203003,0.018198080360889435,0.3541213870048523,Regular,Ours,False,False,,5.128205128205129,2.5641025641025643,0.0
6,0.04054766893386841,0.03595554456114769,0.4056794047355652,Regular,Ours,False,False,,23.076923076923077,10.256410256410257,0.0
7,0.1702074408531189,0.15457329154014587,0.5348725318908691,Regular,Ours,False,False,,71.7948717948718,79.48717948717949,0.0
8,0.19420278072357178,0.05800335854291916,0.6050027012825012,Regular,Ours,False,False,,79.48717948717949,28.205128205128204,0.0
9,0.04999786615371704,0.12326357513666153,0.44464588165283203,Regular,Ours,False,False,,30.76923076923077,69.23076923076923,0.0
10,0.23295378684997559,0.14042900502681732,0.6663175821304321,Regular,Ours,False,False,,89.74358974358974,76.92307692307692,0.0
11,0.16129988431930542,0.13308307528495789,0.47801271080970764,Regular,Ours,False,False,,66.66666666666667,71.7948717948718,0.0
12,0.04747134447097778,0.09723921865224838,0.44784703850746155,Regular,Ours,False,False,,25.641025641025642,53.84615384615385,0.0
13,0.011347472667694092,0.09396185725927353,0.16964170336723328,Regular,Ours,False,False,,2.5641025641025643,48.717948717948715,0.0
14,0.04982447624206543,0.04989367350935936,0.9132983684539795,Regular,Ours,False,False,,28.205128205128204,23.076923076923077,0.0
15,0.41590631008148193,0.284961998462677,1.279481291770935,Regular,Ours,False,False,,97.43589743589743,100.0,10.256410256410257
16,0.16594862937927246,0.07342055439949036,0.8394773006439209,Regular,Ours,False,False,,69.23076923076923,35.8974358974359,0.0
17,0.10851943492889404,0.08455775678157806,0.654090166091919,Regular,Ours,False,False,,48.717948717948715,43.58974358974359,0.0
18,0.14255446195602417,0.22379061579704285,1.0425050258636475,Regular,Ours,False,False,,61.53846153846154,94.87179487179488,7.6923076923076925
19,0.10368889570236206,0.19280746579170227,0.8209884166717529,Regular,Ours,False,False,,46.15384615384615,92.3076923076923,2.5641025641025643
20,0.1357925534248352,0.04276955872774124,0.6763436198234558,Regular,Ours,False,False,,56.41025641025641,20.512820512820515,0.0
21,0.17095428705215454,0.280421644449234,0.832923412322998,Regular,Ours,False,False,,74.35897435897436,97.43589743589743,10.256410256410257
22,0.07779186964035034,0.05627889186143875,0.7062765955924988,Regular,Ours,False,False,,41.02564102564103,25.641025641025642,0.0
23,0.03671139478683472,0.02362418919801712,0.21678808331489563,Regular,Ours,False,False,,17.94871794871795,5.128205128205129,0.0
24,0.1314607858657837,0.08100666850805283,0.551378607749939,Regular,Ours,False,False,,51.282051282051285,38.46153846153846,0.0
25,0.029852092266082764,0.04023560881614685,0.3129236698150635,Regular,Ours,False,False,,12.820512820512821,15.384615384615385,0.0
26,0.052087366580963135,0.11067219078540802,0.33269643783569336,Regular,Ours,False,False,,33.333333333333336,66.66666666666667,0.0
27,0.062396347522735596,0.1078890711069107,0.36235910654067993,Regular,Ours,False,False,,38.46153846153846,58.97435897435897,0.0
28,0.05218005180358887,0.03290493041276932,0.4536029100418091,Regular,Ours,False,False,,35.8974358974359,7.6923076923076925,0.0
29,0.5119659900665283,0.17731629312038422,1.0086160898208618,Regular,Ours,False,False,,100.0,82.05128205128206,2.5641025641025643
30,0.32283198833465576,0.1906162053346634,0.8648571968078613,Regular,Ours,False,False,,92.3076923076923,87.17948717948718,2.5641025641025643
31,0.21805912256240845,0.10805860906839371,0.7311530709266663,Regular,Ours,False,False,,87.17948717948718,61.53846153846154,0.0
32,0.21239638328552246,0.09951023012399673,0.7648535370826721,Regular,Ours,False,False,,84.61538461538461,56.41025641025641,0.0
33,0.18674921989440918,0.06636980175971985,0.8552188277244568,Regular,Ours,False,False,,76.92307692307692,33.333333333333336,0.0
34,0.13341552019119263,0.19171172380447388,0.729216456413269,Regular,Ours,False,False,,53.84615384615385,89.74358974358974,2.5641025641025643
35,0.3839747905731201,0.187771275639534,0.8182738423347473,Regular,Ours,False,False,,94.87179487179488,84.61538461538461,2.5641025641025643
36,0.1496058702468872,0.08261076360940933,0.47178366780281067,Regular,Ours,False,False,,64.1025641025641,41.02564102564103,0.0
37,0.038143277168273926,0.135836660861969,0.32266736030578613,Regular,Ours,False,False,,20.512820512820515,74.35897435897436,0.0
38,0.13641422986984253,0.10818952322006226,0.5964987277984619,Regular,Ours,False,False,,58.97435897435897,64.1025641025641,0.0
0,0.05487483739852905,0.03801693394780159,0.427317351102829,Maxpool,OursN,False,False,,28.205128205128204,28.205128205128204,0.0
1,0.023988068103790283,0.02489459700882435,0.3009685277938843,Maxpool,OursN,False,False,,12.820512820512821,15.384615384615385,0.0
2,0.016437649726867676,0.02505025826394558,0.2396550476551056,Maxpool,OursN,False,False,,5.128205128205129,17.94871794871795,0.0
3,0.10666710138320923,0.08505119383335114,0.5227910876274109,Maxpool,OursN,False,False,,46.15384615384615,71.7948717948718,0.0
4,0.036070942878723145,0.012569873593747616,0.33246248960494995,Maxpool,OursN,False,False,,17.94871794871795,5.128205128205129,0.0
5,0.04208868741989136,0.029985196888446808,0.5243374705314636,Maxpool,OursN,False,False,,20.512820512820515,23.076923076923077,0.0
6,0.08285540342330933,0.04760786145925522,0.5510603785514832,Maxpool,OursN,False,False,,35.8974358974359,38.46153846153846,0.0
7,0.1702747344970703,0.11914239078760147,0.5571939945220947,Maxpool,OursN,False,False,,71.7948717948718,76.92307692307692,0.0
8,0.12107223272323608,0.03925133869051933,0.5165855884552002,Maxpool,OursN,False,False,,53.84615384615385,33.333333333333336,0.0
9,0.07311493158340454,0.07113802433013916,0.5019396543502808,Maxpool,OursN,False,False,,33.333333333333336,53.84615384615385,0.0
10,0.05259132385253906,0.06892816722393036,0.3960145115852356,Maxpool,OursN,False,False,,25.641025641025642,51.282051282051285,0.0
11,0.24589180946350098,0.17181964218616486,0.6098577380180359,Maxpool,OursN,False,False,,79.48717948717949,84.61538461538461,0.0
12,0.04396712779998779,0.024592658504843712,0.5478355288505554,Maxpool,OursN,False,False,,23.076923076923077,12.820512820512821,0.0
13,0.002191305160522461,0.03105057030916214,0.21093390882015228,Maxpool,OursN,False,False,,2.5641025641025643,25.641025641025642,0.0
14,0.11001121997833252,0.06348506361246109,1.0628392696380615,Maxpool,OursN,False,False,,48.717948717948715,48.717948717948715,0.0
15,0.4304753541946411,0.26162949204444885,1.3668737411499023,Maxpool,OursN,False,False,,92.3076923076923,100.0,5.128205128205129
16,0.18871498107910156,0.07772460579872131,0.8498138189315796,Maxpool,OursN,False,False,,74.35897435897436,61.53846153846154,0.0
17,0.5406076908111572,0.20470745861530304,0.8912643194198608,Maxpool,OursN,False,False,,100.0,94.87179487179488,0.0
18,0.12890082597732544,0.1873435229063034,1.1695318222045898,Maxpool,OursN,False,False,,61.53846153846154,89.74358974358974,0.0
19,0.12119102478027344,0.19656427204608917,0.9546939134597778,Maxpool,OursN,False,False,,56.41025641025641,92.3076923076923,0.0
20,0.21428394317626953,0.07127267867326736,0.9068006873130798,Maxpool,OursN,False,False,,76.92307692307692,56.41025641025641,0.0
21,0.1003299355506897,0.1267842799425125,0.8660192489624023,Maxpool,OursN,False,False,,43.58974358974359,79.48717948717949,0.0
22,0.48058420419692993,0.17308752238750458,0.9388015270233154,Maxpool,OursN,False,False,,94.87179487179488,87.17948717948718,0.0
23,0.08890360593795776,0.0209877397865057,0.33055537939071655,Maxpool,OursN,False,False,,38.46153846153846,7.6923076923076925,0.0
24,0.07251757383346558,0.03943255543708801,0.42798304557800293,Maxpool,OursN,False,False,,30.76923076923077,35.8974358974359,0.0
25,0.01926189661026001,0.027171041816473007,0.2993841767311096,Maxpool,OursN,False,False,,10.256410256410257,20.512820512820515,0.0
26,0.016575515270233154,0.010575206950306892,0.2747113108634949,Maxpool,OursN,False,False,,7.6923076923076925,2.5641025641025643,0.0
27,0.11224722862243652,0.061659831553697586,0.5037625432014465,Maxpool,OursN,False,False,,51.282051282051285,46.15384615384615,0.0
28,0.12887918949127197,0.03835160657763481,0.5625364780426025,Maxpool,OursN,False,False,,58.97435897435897,30.76923076923077,0.0
29,0.5195006132125854,0.21104927361011505,1.063847541809082,Maxpool,OursN,False,False,,97.43589743589743,97.43589743589743,2.5641025641025643
30,0.27287113666534424,0.12896674871444702,0.8494367003440857,Maxpool,OursN,False,False,,87.17948717948718,82.05128205128206,0.0
31,0.24642640352249146,0.05985872074961662,0.852341890335083,Maxpool,OursN,False,False,,82.05128205128206,43.58974358974359,0.0
32,0.26052331924438477,0.07863637804985046,0.8600679039955139,Maxpool,OursN,False,False,,84.61538461538461,64.1025641025641,0.0
33,0.16035139560699463,0.0728796049952507,0.8505202531814575,Maxpool,OursN,False,False,,69.23076923076923,58.97435897435897,0.0
34,0.09477728605270386,0.08463606983423233,0.8179126381874084,Maxpool,OursN,False,False,,41.02564102564103,69.23076923076923,0.0
35,0.2772495746612549,0.09988070279359818,0.7827926874160767,Maxpool,OursN,False,False,,89.74358974358974,74.35897435897436,0.0
36,0.1396433711051941,0.055189233273267746,0.5465648174285889,Maxpool,OursN,False,False,,64.1025641025641,41.02564102564103,0.0
37,0.026775360107421875,0.021865205839276314,0.33559849858283997,Maxpool,OursN,False,False,,15.384615384615385,10.256410256410257,0.0
38,0.1532549411058426,0.0832325667142868,0.6474633812904358,Maxpool,OursN,False,False,,66.66666666666667,66.66666666666667,0.0

